A More Fine-Grained Aspect-Sentiment-Opinion Triplet Extraction Task

Aspect Sentiment Triplet Extraction (ASTE) aims to extract aspect term, sentiment and opinion term triplets from sentences and tries to provide a complete solution for aspect-based sentiment analysis (ABSA). However, some triplets extracted by ASTE are confusing, since the sentiment in a triplet extracted by ASTE is the sentiment that the sentence expresses toward the aspect term rather than the sentiment of the aspect term and opinion term pair. In this paper, we introduce a more fine-grained Aspect-Sentiment-Opinion Triplet Extraction (ASOTE) Task. ASOTE also extracts aspect term, sentiment and opinion term triplets. However, the sentiment in a triplet extracted by ASOTE is the sentiment of the aspect term and opinion term pair. We build four datasets for ASOTE based on several popular ABSA benchmarks. We propose a Position-aware BERT-based Framework (PBF) to address this task. PBF first extracts aspect terms from sentences. For each extracted aspect term, PBF first generates aspect term-specific sentence representations considering both the meaning and the position of the aspect term, then extracts associated opinion terms and predicts the sentiments of the aspect term and opinion term pairs based on the sentence representations. Experimental results on the four datasets show the effectiveness of PBF.

==> cases/cases.txt <==
<sentence id="32944704#492723#0">
    <text>We been there and we really enjoy the food, was areally great food, and the service was really good.</text>
    <aspectTerms>
        <aspectTerm term="food" polarity="positive"  from="38" to="42"/>
        <aspectTerm term="food" polarity="positive"  from="62" to="66"/>
        <aspectTerm term="service" polarity="positive"  from="76" to="83"/>
    </aspectTerms>
    <aspectCategories>
        <aspectCategory category="food" polarity="positive" />
        <aspectCategory category="service" polarity="positive" />
    </aspectCategories>
</sentence>
101
{"text": "We been there and we really enjoy the food , was areally great food , and the service was really good .", "pred": ["good-20-21"], "aspect_terms": ["service-17-18"]}
{"text": "We been there and we really enjoy the food , was areally great food , and the service was really good .", "pred": ["great-12-13"], "aspect_terms": ["food-13-14"]}
{"text": "We been there and we really enjoy the food , was areally great food , and the service was really good .", "pred": ["enjoy-6-7"], "aspect_terms": ["food-8-9"]}

10
{"text": "We been there and we really enjoy the food , was areally great food , and the service was really good .", "pred": ["enjoy-6-7", "great-12-13"], "aspect_terms": ["food-8-9"]}
{"text": "We been there and we really enjoy the food , was areally great food , and the service was really good .", "pred": ["good-20-21"], "aspect_terms": ["service-17-18"]}
{"text": "We been there and we really enjoy the food , was areally great food , and the service was really good .", "pred": ["enjoy-6-7", "great-12-13"], "aspect_terms": ["food-13-14"]}

102
{"text": "We been there and we really enjoy the food , was areally great food , and the service was really good .", "pred": ["enjoy-6-7"], "aspect_terms": ["food-8-9"]}
{"text": "We been there and we really enjoy the food , was areally great food , and the service was really good .", "pred": ["good-20-21"], "aspect_terms": ["service-17-18"]}
{"text": "We been there and we really enjoy the food , was areally great food , and the service was really good .", "pred": ["great-12-13"], "aspect_terms": ["food-13-14"]}

jet_o_bert
sent	"We been there and we really enjoy the food , was areally great food , and the service was really good ."
gold	"['12_12_great-8_8_food-positive', '20_20_good-17_17_service-positive', '6_6_enjoy-8_8_food-positive']"
pred	"['11_12_areally great-8_8_food-positive', '20_20_good-17_17_service-positive', '6_6_enjoy-8_8_food-positive']"

8 PBF-M3
{"text": "We been there and we really enjoy the food , was areally great food , and the service was really good .", "pred": ["enjoy-6-7"], "aspect_terms": ["food-8-9"]}
{"text": "We been there and we really enjoy the food , was areally great food , and the service was really good .", "pred": ["good-20-21"], "aspect_terms": ["service-17-18"]}
{"text": "We been there and we really enjoy the food , was areally great food , and the service was really good .", "pred": ["great-12-13"], "aspect_terms": ["food-13-14"]}

1001 PBF-M1
{"text": "We been there and we really enjoy the food , was areally great food , and the service was really good .", "pred": ["enjoy-6-7", "great-12-13"], "aspect_terms": ["food-8-9"]}
{"text": "We been there and we really enjoy the food , was areally great food , and the service was really good .", "pred": ["good-20-21"], "aspect_terms": ["service-17-18"]}
{"text": "We been there and we really enjoy the food , was areally great food , and the service was really good .", "pred": ["great-12-13"], "aspect_terms": ["food-13-14"]}

1003 PBF-M2
{"text": "We been there and we really enjoy the food , was areally great food , and the service was really good .", "pred": ["enjoy-6-7"], "aspect_terms": ["food-8-9"]}
{"text": "We been there and we really enjoy the food , was areally great food , and the service was really good .", "pred": ["enjoy-6-7"], "aspect_terms": ["service-17-18"]}
{"text": "We been there and we really enjoy the food , was areally great food , and the service was really good .", "pred": ["great-12-13"], "aspect_terms": ["food-13-14"]}

jet_t_bert
sent	"We been there and we really enjoy the food , was areally great food , and the service was really good ."
gold	"['17_17_service-20_20_good-positive', '8_8_food-12_12_great-positive', '8_8_food-6_6_enjoy-positive']"
pred	"['13_13_food-12_12_great-positive', '17_17_service-20_20_good-positive', '8_8_food-6_6_enjoy-positive']"




<sentence id="35709337#1579632#2">
    <text>Not only is the food authentic, but the staff here are practically off-the-boat, they are young and hip and know what they are doing when it comes to food and wine.</text>
    <aspectTerms>
        <aspectTerm term="food" polarity="positive"  from="16" to="20"/>
        <aspectTerm term="staff" polarity="positive"  from="40" to="45"/>
        <aspectTerm term="food" polarity="positive"  from="150" to="154"/>
        <aspectTerm term="wine" polarity="positive"  from="159" to="163"/>
    </aspectTerms>
    <aspectCategories>
        <aspectCategory category="food" polarity="positive" />
        <aspectCategory category="service" polarity="positive" />
    </aspectCategories>
</sentence>
